Unified Single-Image and Video Super-Resolution via Denoising Algorithms

Single Image Super-Resolution (SISR) aims to recover a high-resolution image from a given low-resolution version of it. Video Super Resolution (VSR) targets series of given images, aiming to fuse them to create a higher resolution outcome. Although SISR and VSR seem to have a lot in common, most SISR algorithms do not have a simple and direct extension to VSR. VSR is considered a more challenging inverse problem, mainly due to its reliance on a sub-pixel accurate motion-estimation, which has no parallel in SISR. Another complication is the dynamics of the video, often addressed by simply generating a single frame instead of a complete output sequence. In this work we suggest a simple and robust super-resolution framework that can be applied to single images and easily extended to video. Our work relies on the observation that denoising of images and videos is well-managed and very effectively treated by a variety of methods. We exploit the Plug-and-Play-Prior framework and the Regularization-by-Denoising (RED) approach that extends it, and show how to use such denoisers in order to handle the SISR and the VSR problems using a unified formulation and framework. This way, we benefit from the effectiveness and efficiency of existing image/video denoising algorithms, while solving much more challenging problems. More specifically, harnessing the VBM3D video denoiser, we obtain a strongly competitive motion-estimation free VSR algorithm, showing tendency to a high-quality output and fast processing.

==> graphics/VideoSR/3DSKR_compare/bicycle/crop.txt <==
(180:280,390:470)

==> graphics/VideoSR/3DSKR_compare/bicycle/psnr.txt <==
bic: 14.3993
3dskr: 17.8790
ppp: 22.7386
red1: 22.6933
red2: 26.2168

==> graphics/VideoSR/3DSKR_compare/foreman/crop_indeces.txt <==
31:end-20,101:end-81

==> graphics/VideoSR/3DSKR_compare/missa/mouth/crop_indeces.txt <==
150:190,144:235

==> graphics/VideoSR/3DSKR_compare/missa/no_borders/crop_indeces.txt <==
13:end-12,13:end-12

==> graphics/VideoSR/3DSKR_compare/salesman/no_borders/crop_indeces.txt <==
13:end-12,13:end-12

==> graphics/VideoSR/3DSKR_compare/salesman/tie/crop_indeces.txt <==
134:211,170:202

==> graphics/VideoSR/3dskr_compare/bicycle/crop.txt <==
(180:280,390:470)

==> graphics/VideoSR/3dskr_compare/bicycle/psnr.txt <==
bic: 14.3993
3dskr: 17.8790
ppp: 22.7386
red1: 22.6933
red2: 26.2168

==> graphics/VideoSR/3dskr_compare/foreman/crop_indeces.txt <==
31:end-20,101:end-81

==> graphics/VideoSR/3dskr_compare/missa/mouth/crop_indeces.txt <==
150:190,144:235

==> graphics/VideoSR/3dskr_compare/missa/no_borders/crop_indeces.txt <==
13:end-12,13:end-12

==> graphics/VideoSR/3dskr_compare/salesman/no_borders/crop_indeces.txt <==
13:end-12,13:end-12

==> graphics/VideoSR/3dskr_compare/salesman/tie/crop_indeces.txt <==
134:211,170:202

==> graphics/VideoSR/DEEPSR_compare/Foliage/crop/crop_indeces.txt <==
150:355,380:600

==> graphics/VideoSR/DEEPSR_compare/Penguin/zoom/crop_indeces.txt <==
442:631,780:935

==> graphics/VideoSR/DEEPSR_compare/Temple/crop_indeces.txt <==
220:380,895:1030

==> graphics/VideoSR/DEEPSR_compare/Walk/crop/crop_indeces.txt <==
96:237,333:458

==> graphics/VideoSR/DEEPSR_compare/barcode/crop.txt <==
(180:300,240:end,:)

==> graphics/VideoSR/IRCNN_compare/calendar/crop.txt <==
100:270,145:265

==> graphics/VideoSR/IRCNN_compare/calendar/ircnn_circshift.txt <==
[-1,-1]

==> graphics/VideoSR/IRCNN_compare/calendar/midframe/circshift.txt <==
[-1 -1]

==> graphics/VideoSR/IRCNN_compare/calendar/midframe/psnr.txt <==
20.7604

==> graphics/VideoSR/IRCNN_compare/calendar/psnrs.txt <==
ircnn:
4 - 17.6662
10 - 17.6520
16 - 17.6481

RED-2:
4 - 18.7364
10 - 18.9163
16 - 19.0490

==> graphics/VideoSR/IRCNN_compare/city/midframe/circshift.txt <==
[-2,-2]

==> graphics/VideoSR/IRCNN_compare/city/midframe/psnr.txt <==
24.5398

==> graphics/VideoSR/IRCNN_compare/foliage/midframe/circshift.txt <==
[-2,-2]

==> graphics/VideoSR/IRCNN_compare/foliage/midframe/psnr.txt <==
23.4807


==> graphics/VideoSR/IRCNN_compare/penguin/midframe/circshift.txt <==
[-2 -1]

==> graphics/VideoSR/IRCNN_compare/penguin/midframe/psnr.txt <==
33.8831

==> graphics/VideoSR/IRCNN_compare/temple/midframe/circshift.txt <==
[-2 -2]

==> graphics/VideoSR/IRCNN_compare/temple/midframe/psnr.txt <==
27.4859

==> graphics/VideoSR/IRCNN_compare/walk/crrop.txt <==
115:185,525:595

==> graphics/VideoSR/IRCNN_compare/walk/ircnn_circshift.txt <==
[-1,-2]

==> graphics/VideoSR/IRCNN_compare/walk/midframe/circshift.txt <==
[-1 -2]

==> graphics/VideoSR/IRCNN_compare/walk/midframe/psnr.txt <==
26.4247

==> graphics/VideoSR/IRCNN_compare/walk/psnrs.txt <==
ircnn:
10 - 22.1704
16 - 22.1979
22 - 22.2648

sr:
10 - 26.0319
16 - 26.4905
22 - 26.2830

==> graphics/VideoSR/SPMC_compare/bicycle_ave/crop/crop.txt <==
(180:280,320:520)
frame 10

==> graphics/VideoSR/SPMC_compare/bicycle_ave/crop/psnr.txt <==
bic: 14.1288
red2: 21.8946
spmc: 16.6600

==> graphics/VideoSR/SPMC_compare/bicycle_ave/psnr.txt <==
spmc psnr without 10 pixels of right and bottom edge: 20.3778
ours psnr without 10 pixels of right and bottom edge: 24.5966

==> graphics/VideoSR/SPMC_compare/foreman_guass/crop/crop.txt <==
(60:260,92:280)
frame 5

==> graphics/VideoSR/SPMC_compare/foreman_guass/crop/psnr.txt <==
bic: 28.3061
spmc: 28.9374
ours: 34.7203


==> graphics/VideoSR/SPMC_compare/foreman_guass/psnr.txt <==
spmc psnr without 10 pixels of right and bottom edge: 25.8505
our psnr without 10 pixels of right and bottom edge: 30.4768

==> graphics/VideoSR/TIP_compare/hemingway/psnr.txt <==
red - 26.4799
tip - 25.0318 (circshift [-1 -1])
bic - 21.0660

==> graphics/VideoSR/TIP_compare/lines/psnrs_frames.txt <==
our: 24.9561
tip: 17.1238

==> graphics/VideoSR/TIP_compare/rect_smile/psnrs_frames.txt <==
our: 26.6556
tip: 16.9659

==> graphics/VideoSR/TIP_compare/text/crop/crop.txt <==
(70:160,70:295)

==> graphics/VideoSR/TIP_compare/text/crop/psnrs.txt <==
RED 25.0804
TIP 19.8386

==> graphics/VideoSR/TIP_compare/text/psnrs_frames.txt <==
our: 28.6335
tip: 22.1453
